Probing eV-scale axions with CAST

We have searched for solar axions or other pseudoscalar particles that couple to two photons by using the CERN Axion Solar Telescope (CAST) setup. Whereas we previously have reported results from CAST with evacuated magnet bores (Phase I), setting limits on lower mass axions, here we report results from CAST where the magnet bores were filled with \hefour gas (Phase II) of variable pressure. The introduction of gas generated a refractive photon mass $m_\gamma$, thereby achieving the maximum possible conversion rate for those axion masses \ma that match $m_\gamma$. With 160 different pressure settings we have scanned \ma up to about 0.4 eV, taking approximately 2 h of data for each setting. From the absence of excess X-rays when the magnet was pointing to the Sun, we set a typical upper limit on the axion-photon coupling of $\gag\lesssim 2.17\times 10^{-10} {\rm GeV}^{-1}$ at 95% CL for $\ma \lesssim 0.4$ eV, the exact result depending on the pressure setting. The excluded parameter range covers realistic axion models with a Peccei-Quinn scale in the neighborhood of $f_{\rm a}\sim10^{7}$ GeV. Currently in the second part of CAST Phase II, we are searching for axions with masses up to about 1.2 eV using \hethree as a buffer gas.

==> gag_ma_CASTlimit.txt <==
	 ma 		 g (95% CL)
1e-005			8.83394e-011
2e-005 			8.83394e-011
4e-005 			8.83394e-011
8e-005 			8.83394e-011
0.00016 		8.83394e-011
0.00032 		8.83394e-011
0.00064 		8.83394e-011
0.00128 		8.83394e-011
0.00181019 		8.83394e-011
0.00362039 		8.83394e-011
0.00512 		8.8448e-011
0.00724077 		8.87714e-011
0.01024 		8.99966e-011
0.0105585		9.03512e-011
0.0149319		9.59346e-011
0.0182878		1.04975e-010
0.0211169		1.14561e-010
0.0236095		1.28935e-010
0.0258629		1.41749e-010
0.0279351		1.53163e-010
0.0298639		1.63668e-010
0.0316754		1.73623e-010
0.0333888		1.82731e-010
0.0350185		1.9035e-010
0.0365756		1.95404e-010
0.0380691		1.96643e-010
0.0395062		1.93943e-010
0.0408928		1.90477e-010
0.0422339		1.88609e-010
0.0435337		1.90539e-010
0.0447958		1.9513e-010
0.0460233		2.01908e-010
0.0472189		2.07957e-010
0.048385		2.12377e-010
0.0495236		2.12515e-010
0.0506367		2.09068e-010
0.0517257		2.06867e-010
0.0527924		2.04836e-010
0.0538379		2.07199e-010
0.0548634		2.13496e-010
0.0558702		2.20318e-010
0.0568591		2.21856e-010
0.0578311		2.19055e-010
0.0587871		2.14554e-010
0.0597277		2.11743e-010
0.0606538		2.12797e-010
0.0615659		2.17649e-010
0.0624648		2.24455e-010
0.0633508		2.30348e-010
0.0642247		2.35213e-010
0.0650868		2.36952e-010
0.0659376		2.31118e-010
0.0667776		2.24309e-010
0.0676072		2.21374e-010
0.0684267		2.21807e-010
0.0692365		2.2462e-010
0.070037		2.2754e-010
0.0708284		2.26655e-010
0.071611		2.22241e-010
0.0723852		2.19135e-010
0.0731512		2.14117e-010
0.0739093		2.08141e-010
0.0746597		2.04212e-010
0.0754026		2.03437e-010
0.0761382		2.04485e-010
0.0768668		2.0465e-010
0.0775886		2.03003e-010
0.0783037		2.01345e-010
0.0790124		2.0068e-010
0.0797147		2.01335e-010
0.0804109		2.03193e-010
0.0811012		2.0575e-010
0.0817856		2.08132e-010
0.0824643		2.0945e-010
0.0831375		2.09125e-010
0.0838053		2.04963e-010
0.0844678		1.95244e-010
0.0851251		1.82311e-010
0.0857774		1.68647e-010
0.0864248		1.64255e-010
0.0870674		1.64378e-010
0.0877053		1.68966e-010
0.0883385		1.7971e-010
0.0889673		1.91693e-010
0.0895916		1.9071e-010
0.0902116		1.87277e-010
0.0908274		1.84505e-010
0.091439		1.84166e-010
0.0920466		1.86743e-010
0.0926502		1.90486e-010
0.0932499		1.93685e-010
0.0938458		1.954e-010
0.0944378		1.96083e-010
0.0950262		1.95685e-010
0.095611		1.9535e-010
0.0961923		1.96464e-010
0.09677		1.99247e-010
0.0973443		2.02927e-010
0.0979152		2.0584e-010
0.0984829		2.06638e-010
0.0990472		2.04975e-010
0.0996084		2.01927e-010
0.100166		1.99971e-010
0.100721		2.01094e-010
0.101273		2.05912e-010
0.101822		2.13318e-010
0.102368		2.20501e-010
0.102911		2.23817e-010
0.103451		2.21463e-010
0.103989		2.14049e-010
0.104524		2.05511e-010
0.105055		1.99273e-010
0.105585		1.96352e-010
0.106111		2.00827e-010
0.106635		2.09763e-010
0.107157		2.21143e-010
0.107676		2.28517e-010
0.108192		2.28486e-010
0.108706		2.23799e-010
0.109218		2.18677e-010
0.109727		2.16271e-010
0.110234		2.17094e-010
0.110738		2.19426e-010
0.11124		2.20273e-010
0.11174		2.17424e-010
0.112238		2.10618e-010
0.112734		2.03021e-010
0.113227		1.96551e-010
0.113718		1.93293e-010
0.114207		1.93293e-010
0.114694		1.9608e-010
0.115179		2.01297e-010
0.115662		2.07641e-010
0.116143		2.11073e-010
0.116622		2.11563e-010
0.117099		2.10714e-010
0.117574		2.10486e-010
0.118047		2.12495e-010
0.118519		2.16938e-010
0.118988		2.22601e-010
0.119455		2.27097e-010
0.119921		2.27935e-010
0.120385		2.24304e-010
0.120847		2.18812e-010
0.121308		2.14335e-010
0.121766		2.12717e-010
0.122223		2.13684e-010
0.122678		2.10688e-010
0.123132		2.10902e-010
0.123584		2.07587e-010
0.124034		2.01222e-010
0.124483		1.93312e-010
0.12493		1.86063e-010
0.125375		1.80867e-010
0.125819		1.78337e-010
0.126261		1.78595e-010
0.126702		1.81324e-010
0.127141		1.87026e-010
0.127579		1.93295e-010
0.128015		1.96864e-010
0.128449		1.9941e-010
0.128883		2.02769e-010
0.129314		2.07685e-010
0.129745		2.14107e-010
0.130174		2.20733e-010
0.130601		2.24925e-010
0.131027		2.24229e-010
0.131452		2.19076e-010
0.131875		2.13016e-010
0.132297		2.09026e-010
0.132718		2.08943e-010
0.133137		2.13248e-010
0.133555		2.21692e-010
0.133972		2.32835e-010
0.134387		2.42984e-010
0.134802		2.47887e-010
0.135214		2.42486e-010
0.135626		2.31637e-010
0.136036		2.21289e-010
0.136446		2.14323e-010
0.136853		2.1073e-010
0.13726		2.08284e-010
0.137666		2.0456e-010
0.13807		1.98355e-010
0.138473		1.87492e-010
0.138875		1.73589e-010
0.139276		1.61353e-010
0.139675		1.51769e-010
0.140074		1.4596e-010
0.140471		1.49849e-010
0.140868		1.62059e-010
0.141263		1.81649e-010
0.141657		1.98463e-010
0.14205		2.06844e-010
0.142442		2.09456e-010
0.142832		2.10643e-010
0.143222		2.12641e-010
0.143611		2.15006e-010
0.143998		2.15144e-010
0.144385		2.09951e-010
0.14477		2.00622e-010
0.145155		1.92319e-010
0.145538		1.8771e-010
0.145921		1.86805e-010
0.146302		1.89773e-010
0.146683		1.96206e-010
0.147062		2.04077e-010
0.147441		2.1109e-010
0.147819		2.1974e-010
0.148195		2.28288e-010
0.148571		2.3204e-010
0.148946		2.33663e-010
0.149319		2.35608e-010
0.149692		2.37841e-010
0.150064		2.41651e-010
0.150435		2.46532e-010
0.150805		2.43767e-010
0.151174		2.34792e-010
0.151543		2.25068e-010
0.15191		2.18108e-010
0.152276		2.14641e-010
0.152642		2.14451e-010
0.153007		2.16561e-010
0.153371		2.18958e-010
0.153734		2.19527e-010
0.154096		2.17588e-010
0.154457		2.13314e-010
0.154818		2.09395e-010
0.155177		2.07644e-010
0.155536		2.08876e-010
0.155894		2.12732e-010
0.156251		2.17649e-010
0.156607		2.21221e-010
0.156963		2.22139e-010
0.157318		2.22242e-010
0.157672		2.2486e-010
0.158025		2.31265e-010
0.158377		2.40383e-010
0.158729		2.49916e-010
0.159079		2.59196e-010
0.159429		2.68185e-010
0.159779		2.67665e-010
0.160127		2.61666e-010
0.160475		2.55079e-010
0.160822		2.51329e-010
0.161168		2.5198e-010
0.161514		2.56942e-010
0.161858		2.6442e-010
0.162202		2.71948e-010
0.162546		2.79198e-010
0.162888		2.83661e-010
0.16323		2.80617e-010
0.163571		2.72887e-010
0.163912		2.65822e-010
0.164251		2.6402e-010
0.16459		2.67103e-010
0.164929		2.71979e-010
0.165266		2.75069e-010
0.165603		2.7358e-010
0.165939		2.68457e-010
0.166275		2.61246e-010
0.16661		2.5452e-010
0.166944		2.50403e-010
0.167278		2.49426e-010
0.167611		2.50276e-010
0.167943		2.49691e-010
0.168274		2.44283e-010
0.168605		2.32989e-010
0.168936		2.20583e-010
0.169265		2.11355e-010
0.169594		2.05697e-010
0.169923		2.05214e-010
0.17025		2.08869e-010
0.170577		2.16265e-010
0.170904		2.25527e-010
0.17123		2.3211e-010
0.171555		2.34404e-010
0.171879		2.33093e-010
0.172203		2.30748e-010
0.172527		2.29186e-010
0.17285		2.28445e-010
0.173172		2.27325e-010
0.173493		2.24507e-010
0.173814		2.20022e-010
0.174135		2.15333e-010
0.174455		2.11103e-010
0.174774		2.08532e-010
0.175092		2.08062e-010
0.175411		2.09585e-010
0.175728		2.12589e-010
0.176045		2.16302e-010
0.176361		2.19881e-010
0.176677		2.22989e-010
0.176992		2.25287e-010
0.177307		2.27251e-010
0.177621		2.29445e-010
0.177935		2.31879e-010
0.178248		2.33497e-010
0.17856		2.3212e-010
0.178872		2.25875e-010
0.179183		2.16352e-010
0.179494		2.05618e-010
0.179804		1.96692e-010
0.180114		1.91984e-010
0.180423		1.92433e-010
0.180732		1.96955e-010
0.18104		2.05762e-010
0.181348		2.16241e-010
0.181655		2.25287e-010
0.181961		2.32419e-010
0.182267		2.38129e-010
0.182573		2.43438e-010
0.182878		2.49119e-010
0.183183		2.54853e-010
0.183487		2.58576e-010
0.18379		2.56875e-010
0.184093		2.48135e-010
0.184396		2.35206e-010
0.184698		2.24275e-010
0.184999		2.17333e-010
0.1853		2.14425e-010
0.185601		2.14476e-010
0.185901		2.15757e-010
0.186201		2.16339e-010
0.1865		2.14577e-010
0.186798		2.10248e-010
0.187097		2.05618e-010
0.187394		2.01887e-010
0.187692		2.00109e-010
0.187988		2.00529e-010
0.188285		2.0274e-010
0.18858		2.05373e-010
0.188876		2.06476e-010
0.189171		2.05185e-010
0.189465		2.03189e-010
0.189759		2.0188e-010
0.190053		2.02845e-010
0.190346		2.07112e-010
0.190638		2.15993e-010
0.19093		2.28403e-010
0.191222		2.40769e-010
0.191513		2.47429e-010
0.191804		2.46315e-010
0.192095		2.39177e-010
0.192385		2.31022e-010
0.192674		2.25505e-010
0.192963		2.22582e-010
0.193252		2.20104e-010
0.19354		2.15107e-010
0.193828		2.0683e-010
0.194115		1.97654e-010
0.194402		1.89471e-010
0.194689		1.8387e-010
0.194975		1.81617e-010
0.19526		1.82989e-010
0.195546		1.86978e-010
0.19583		1.94581e-010
0.196115		2.03907e-010
0.196399		2.11077e-010
0.196683		2.1303e-010
0.196966		2.13378e-010
0.197249		2.14603e-010
0.197531		2.16512e-010
0.197813		2.17939e-010
0.198094		2.20688e-010
0.198376		2.2581e-010
0.198656		2.25756e-010
0.198937		2.20496e-010
0.199217		2.13718e-010
0.199496		2.07972e-010
0.199776		2.03144e-010
0.200054		1.97338e-010
0.200333		1.9186e-010
0.200611		1.87026e-010
0.200889		1.81742e-010
0.201166		1.79548e-010
0.201443		1.82033e-010
0.201719		1.8582e-010
0.201995		1.87908e-010
0.202271		1.88063e-010
0.202547		1.86009e-010
0.202822		1.81241e-010
0.203096		1.74366e-010
0.203371		1.67405e-010
0.203644		1.62665e-010
0.203918		1.60608e-010
0.204191		1.60991e-010
0.204464		1.63408e-010
0.204736		1.66651e-010
0.205008		1.69964e-010
0.20528		1.70325e-010
0.205552		1.66316e-010
0.205823		1.56647e-010
0.206093		1.45465e-010
0.206363		1.35578e-010
0.206633		1.28331e-010
0.206903		1.3798e-010
0.207172		1.39081e-010
0.207441		1.40067e-010
0.20771		1.30746e-010
0.207978		1.18228e-010
0.208246		1.30905e-010
0.208513		1.55465e-010
0.20878		1.71257e-010
0.209047		1.8257e-010
0.209314		1.93598e-010
0.20958		2.02492e-010
0.209845		2.06893e-010
0.210111		2.04765e-010
0.210376		2.02001e-010
0.210641		2.02001e-010
0.210905		2.04422e-010
0.211169		2.08518e-010
0.211433		2.13987e-010
0.211697		2.19975e-010
0.21196		2.24805e-010
0.212223		2.27389e-010
0.212485		2.26877e-010
0.212747		2.26049e-010
0.213009		2.26512e-010
0.213271		2.28435e-010
0.213532		2.31033e-010
0.213793		2.32369e-010
0.214053		2.29848e-010
0.214314		2.22696e-010
0.214573		2.13789e-010
0.214833		2.06376e-010
0.215092		2.02205e-010
0.215351		2.01054e-010
0.21561		2.02084e-010
0.215868		2.04422e-010
0.216127		2.07462e-010
0.216384		2.10984e-010
0.216642		2.14641e-010
0.216899		2.18168e-010
0.217156		2.21991e-010
0.217412		2.26059e-010
0.217668		2.30043e-010
0.217924		2.33221e-010
0.21818		2.34113e-010
0.218435		2.30982e-010
0.21869		2.2373e-010
0.218945		2.15993e-010
0.2192		2.11203e-010
0.219454		2.11023e-010
0.219708		2.14672e-010
0.219961		2.2219e-010
0.220214		2.30391e-010
0.220467		2.3773e-010
0.22072		2.41616e-010
0.220972		2.42532e-010
0.221225		2.41394e-010
0.221476		2.39923e-010
0.221728		2.39642e-010
0.221979		2.4032e-010
0.22223		2.4023e-010
0.222481		2.36445e-010
0.222731		2.26243e-010
0.222981		2.13043e-010
0.223231		2.02304e-010
0.223481		1.96065e-010
0.22373		1.92844e-010
0.223979		1.91745e-010
0.224228		1.92187e-010
0.224476		1.93157e-010
0.224724		1.93157e-010
0.224972		1.91389e-010
0.22522		1.87388e-010
0.225467		1.82785e-010
0.225714		1.80096e-010
0.225961		1.82867e-010
0.226208		1.90238e-010
0.226454		1.99992e-010
0.2267		2.08463e-010
0.226946		2.1459e-010
0.227191		2.19137e-010
0.227436		2.2291e-010
0.227681		2.2692e-010
0.227926		2.31709e-010
0.22817		2.37282e-010
0.228415		2.431e-010
0.228659		2.48176e-010
0.228902		2.51832e-010
0.229146		2.54003e-010
0.229389		2.54989e-010
0.229632		2.54943e-010
0.229874		2.5411e-010
0.230117		2.52222e-010
0.230359		2.477e-010
0.230601		2.38452e-010
0.230842		2.24926e-010
0.231083		2.11896e-010
0.231325		2.02905e-010
0.231565		1.98603e-010
0.231806		1.97549e-010
0.232046		1.98403e-010
0.232286		1.99867e-010
0.232526		2.00962e-010
0.232766		2.009e-010
0.233005		1.9975e-010
0.233244		1.98579e-010
0.233483		1.97937e-010
0.233722		1.98842e-010
0.23396		2.02642e-010
0.234198		2.10248e-010
0.234436		2.21394e-010
0.234674		2.34647e-010
0.234911		2.45997e-010
0.235148		2.48828e-010
0.235385		2.4146e-010
0.235622		2.34074e-010
0.235858		2.2872e-010
0.236095		2.3057e-010
0.236331		2.3694e-010
0.236566		2.43896e-010
0.236802		2.44163e-010
0.237037		2.37832e-010
0.237272		2.2855e-010
0.237507		2.19681e-010
0.237742		2.13288e-010
0.237976		2.09829e-010
0.23821		2.08862e-010
0.238444		2.09565e-010
0.238678		2.11262e-010
0.238911		2.12576e-010
0.239144		2.12328e-010
0.239377		2.11103e-010
0.23961		2.10126e-010
0.239842		2.10073e-010
0.240075		2.10984e-010
0.240307		2.1208e-010
0.240539		2.12211e-010
0.24077		2.11037e-010
0.241002		2.09667e-010
0.241233		2.082e-010
0.241464		2.06844e-010
0.241694		2.05084e-010
0.241925		2.02334e-010
0.242155		1.98395e-010
0.242385		1.93864e-010
0.242615		1.90129e-010
0.242845		1.88442e-010
0.243074		1.89434e-010
0.243303		1.92442e-010
0.243532		1.96338e-010
0.243761		2.00094e-010
0.24399		2.02875e-010
0.244218		2.04033e-010
0.244446		2.03278e-010
0.244674		2.0159e-010
0.244902		1.99262e-010
0.245129		1.97387e-010
0.245357		1.96379e-010
0.245584		1.96511e-010
0.245811		1.97961e-010
0.246037		1.99977e-010
0.246264		2.0032e-010
0.24649		1.97085e-010
0.246716		1.92112e-010
0.246942		1.91532e-010
0.247167		1.95708e-010
0.247393		1.9971e-010
0.247618		2.0268e-010
0.247843		2.06525e-010
0.248068		2.14025e-010
0.248293		2.23964e-010
0.248517		2.3216e-010
0.248741		2.38323e-010
0.248965		2.43195e-010
0.249189		2.46466e-010
0.249412		2.48053e-010
0.249636		2.47396e-010
0.249859		2.43594e-010
0.250082		2.36671e-010
0.250305		2.28863e-010
0.250527		2.21105e-010
0.25075		2.14425e-010
0.250972		2.09572e-010
0.251194		2.07168e-010
0.251416		2.07266e-010
0.251637		2.08835e-010
0.251859		2.10207e-010
0.25208		2.0987e-010
0.252301		2.07839e-010
0.252522		2.05359e-010
0.252743		2.03752e-010
0.252963		2.0459e-010
0.253183		2.08999e-010
0.253403		2.18096e-010
0.253623		2.31729e-010
0.253843		2.45997e-010
0.254062		2.55941e-010
0.254282		2.61022e-010
0.254501		2.62257e-010
0.25472		2.62741e-010
0.254938		2.65301e-010
0.255157		2.69364e-010
0.255375		2.73042e-010
0.255594		2.74201e-010
0.255812		2.7193e-010
0.256029		2.67796e-010
0.256247		2.62995e-010
0.256464		2.5875e-010
0.256682		2.55612e-010
0.256899		2.52936e-010
0.257116		2.49547e-010
0.257332		2.44557e-010
0.257549		2.38747e-010
0.257765		2.33221e-010
0.257981		2.28853e-010
0.258197		2.25385e-010
0.258413		2.23158e-010
0.258629		2.22287e-010
0.258844		2.22013e-010
0.259059		2.21048e-010
0.259274		2.18456e-010
0.259489		2.13571e-010
0.259704		2.07979e-010
0.259919		2.02122e-010
0.260133		1.98642e-010
0.260347		1.97151e-010
0.260561		1.98921e-010
0.260775		2.03189e-010
0.260989		2.08931e-010
0.261202		2.13865e-010
0.261415		2.18408e-010
0.261629		2.22616e-010
0.261842		2.26512e-010
0.262054		2.30105e-010
0.262267		2.33063e-010
0.262479		2.34103e-010
0.262692		2.31598e-010
0.262904		2.2708e-010
0.263116		2.2433e-010
0.263328		2.23573e-010
0.263539		2.22843e-010
0.263751		2.21578e-010
0.263962		2.20502e-010
0.264173		2.21521e-010
0.264384		2.2354e-010
0.264595		2.21911e-010
0.264805		2.1557e-010
0.265016		2.05301e-010
0.265226		1.94758e-010
0.265436		1.87795e-010
0.265646		1.85546e-010
0.265856		1.86334e-010
0.266065		1.89379e-010
0.266275		1.92713e-010
0.266484		2.07322e-010
0.266693		2.22514e-010
0.266902		2.36028e-010
0.267111		2.44317e-010
0.267319		2.48454e-010
0.267528		2.49635e-010
0.267736		2.46982e-010
0.267944		2.39496e-010
0.268152		2.28634e-010
0.26836		2.17854e-010
0.268567		2.07895e-010
0.268775		1.97856e-010
0.268982		1.89709e-010
0.269189		1.87544e-010
0.269396		1.9216e-010
0.269603		2.009e-010
0.26981		2.09572e-010
0.270016		2.16241e-010
0.270223		2.21475e-010
0.270429		2.25287e-010
0.270635		2.27908e-010
0.270841		2.29672e-010
0.271046		2.3035e-010
0.271252		2.28602e-010
0.271457		2.23473e-010
0.271663		2.15919e-010
0.271868		2.06404e-010
0.272073		1.95189e-010
0.272278		1.85815e-010
0.272482		1.83269e-010
0.272687		1.87464e-010
0.272891		1.96618e-010
0.273095		2.06554e-010
0.273299		2.14451e-010
0.273503		2.2231e-010
0.273707		2.2364e-010
0.27391		2.23237e-010
0.274114		2.2282e-010
0.274317		2.23484e-010
0.27452		2.24991e-010
0.274723		2.25767e-010
0.274926		2.23808e-010
0.275129		2.17999e-010
0.275331		2.1069e-010
0.275534		2.03723e-010
0.275736		1.98275e-010
0.275938		1.94402e-010
0.27614		1.91807e-010
0.276342		1.90483e-010
0.276543		1.90564e-010
0.276745		1.91825e-010
0.276946		1.94334e-010
0.277147		1.9737e-010
0.277348		2.00506e-010
0.277549		2.03708e-010
0.27775		2.07224e-010
0.277951		2.11329e-010
0.278151		2.16154e-010
0.278351		2.21175e-010
0.278552		2.24969e-010
0.278752		2.27283e-010
0.278952		2.2833e-010
0.279151		2.28435e-010
0.279351		2.27644e-010
0.27955		2.25593e-010
0.27975		2.21544e-010
0.279949		2.16105e-010
0.280148		2.10997e-010
0.280347		2.06561e-010
0.280546		2.0301e-010
0.280744		2.00304e-010
0.280943		1.98291e-010
0.281141		1.96914e-010
0.281339		1.96338e-010
0.281537		1.96979e-010
0.281735		1.99269e-010
0.281933		2.01849e-010
0.282131		2.06589e-010
0.282328		2.09857e-010
0.282525		2.12302e-010
0.282723		2.14197e-010
0.28292		2.15645e-010
0.283117		2.17003e-010
0.283314		2.19822e-010
0.28351		2.2273e-010
0.283707		2.25538e-010
0.283903		2.27272e-010
0.284099		2.27782e-010
0.284296		2.274e-010
0.284492		2.26426e-010
0.284687		2.25068e-010
0.284883		2.23596e-010
0.285079		2.22139e-010
0.285274		2.20897e-010
0.28547		2.19869e-010
0.285665		2.19646e-010
0.28586		2.20874e-010
0.286055		2.23808e-010
0.286249		2.28277e-010
0.286444		2.33693e-010
0.286639		2.39451e-010
0.286833		2.44103e-010
0.287027		2.47148e-010
0.287221		2.48437e-010
0.287416		2.4873e-010
0.287609		2.48486e-010
0.287803		2.4775e-010
0.287997		2.46382e-010
0.28819		2.4387e-010
0.288384		2.41403e-010
0.288577		2.38277e-010
0.28877		2.34888e-010
0.288963		2.32339e-010
0.289156		2.31296e-010
0.289348		2.31578e-010
0.289541		2.32459e-010
0.289733		2.32984e-010
0.289926		2.32578e-010
0.290118		2.29878e-010
0.29031		2.25309e-010
0.290502		2.20163e-010
0.290694		2.15144e-010
0.290885		2.10059e-010
0.291077		2.04968e-010
0.291268		2.00218e-010
0.29146		1.95432e-010
0.291651		1.91656e-010
0.291842		1.88368e-010
0.292033		1.85605e-010
0.292224		1.84431e-010
0.292414		1.8614e-010
0.292605		1.90492e-010
0.292795		1.96272e-010
0.292986		2.01925e-010
0.293176		2.05747e-010
0.293366		2.07203e-010
0.293556		2.07076e-010
0.293746		2.08924e-010
0.293935		2.13404e-010
0.294125		2.21001e-010
0.294314		2.2879e-010
0.294504		2.33947e-010
0.294693		2.35004e-010
0.294882		2.32628e-010
0.295071		2.29176e-010
0.29526		2.26652e-010
0.295449		2.25951e-010
0.295637		2.27027e-010
0.295826		2.28801e-010
0.296014		2.29321e-010
0.296202		2.26984e-010
0.29639		2.21613e-010
0.296578		2.14729e-010
0.296766		2.10174e-010
0.296954		2.08787e-010
0.297142		2.12263e-010
0.297329		2.19575e-010
0.297517		2.29217e-010
0.297704		2.37179e-010
0.297891		2.41571e-010
0.298078		2.42242e-010
0.298265		2.41846e-010
0.298452		2.42777e-010
0.298639		2.46022e-010
0.298825		2.51132e-010
0.299012		2.56149e-010
0.299198		2.58555e-010
0.299384		2.5777e-010
0.29957		2.53949e-010
0.299756		2.50403e-010
0.299942		2.49241e-010
0.300128		2.51148e-010
0.300314		2.55851e-010
0.300499		2.6147e-010
0.300685		2.65053e-010
0.30087		2.63229e-010
0.301055		2.57412e-010
0.30124		2.50323e-010
0.301425		2.44565e-010
0.30161		2.4118e-010
0.301795		2.40122e-010
0.30198		2.40662e-010
0.302164		2.41162e-010
0.302349		2.39724e-010
0.302533		2.37609e-010
0.302717		2.34888e-010
0.302901		2.3011e-010
0.303085		2.27027e-010
0.303269		2.28324e-010
0.303453		2.3403e-010
0.303636		2.41996e-010
0.30382		2.48274e-010
0.304003		2.51644e-010
0.304187		2.50657e-010
0.30437		2.46315e-010
0.304553		2.40347e-010
0.304736		2.34035e-010
0.304919		2.2793e-010
0.305101		2.22616e-010
0.305284		2.19987e-010
0.305467		2.20022e-010
0.305649		2.19492e-010
0.305831		2.16129e-010
0.306014		2.11843e-010
0.306196		2.0915e-010
0.306378		2.0964e-010
0.30656		2.12991e-010
0.306741		2.18132e-010
0.306923		2.23428e-010
0.307105		2.26974e-010
0.307286		2.27782e-010
0.307467		2.27006e-010
0.307649		2.26308e-010
0.30783		2.26931e-010
0.308011		2.28822e-010
0.308192		2.31174e-010
0.308372		2.32707e-010
0.308553		2.32429e-010
0.308734		2.30207e-010
0.308914		2.27187e-010
0.309095		2.24783e-010
0.309275		2.23953e-010
0.309455		2.25079e-010
0.309635		2.27708e-010
0.309815		2.30575e-010
0.309995		2.3203e-010
0.310175		2.30901e-010
0.310354		2.28623e-010
0.310534		2.27496e-010
0.310713		2.27993e-010
0.310893		2.30268e-010
0.311072		2.34443e-010
0.311251		2.40167e-010
0.31143		2.46282e-010
0.311609		2.50649e-010
0.311788		2.52681e-010
0.311967		2.52136e-010
0.312145		2.49964e-010
0.312324		2.46866e-010
0.312502		2.42733e-010
0.312681		2.37067e-010
0.312859		2.29631e-010
0.313037		2.20897e-010
0.313215		2.1225e-010
0.313393		2.04954e-010
0.313571		2.00078e-010
0.313748		1.98267e-010
0.313926		1.98937e-010
0.314103		2.01407e-010
0.314281		2.04531e-010
0.314458		2.06985e-010
0.314635		2.08297e-010
0.314812		2.07853e-010
0.314989		2.06091e-010
0.315166		2.04238e-010
0.315343		2.02845e-010
0.31552		2.01971e-010
0.315697		2.0107e-010
0.315873		1.99222e-010
0.316049		1.96346e-010
0.316226		1.93105e-010
0.316402		1.90789e-010
0.316578		1.90383e-010
0.316754		1.92231e-010
0.31693		1.96305e-010
0.317106		2.025e-010
0.317282		2.09531e-010
0.317457		2.1522e-010
0.317633		2.1704e-010
0.317808		2.15044e-010
0.317984		2.1208e-010
0.318159		2.11725e-010
0.318334		2.16154e-010
0.318509		2.24452e-010
0.318684		2.35302e-010
0.318859		2.44753e-010
0.319034		2.48592e-010
0.319208		2.47354e-010
0.319383		2.43117e-010
0.319557		2.37478e-010
0.319732		2.33918e-010
0.319906		2.35455e-010
0.32008		2.37525e-010
0.320254		2.36982e-010
0.320428		2.33986e-010
0.320602		2.28267e-010
0.320776		2.22684e-010
0.32095		2.20046e-010
0.321123		2.17685e-010
0.321297		2.16825e-010
0.32147		2.19303e-010
0.321644		2.27448e-010
0.321817		2.37048e-010
0.32199		2.43551e-010
0.322163		2.46441e-010
0.322336		2.47668e-010
0.322509		2.4847e-010
0.322682		2.49071e-010
0.322855		2.48184e-010
0.323027		2.45119e-010
0.3232		2.44983e-010
0.323372		2.47114e-010
0.323544		2.46716e-010
0.323717		2.44804e-010
0.323889		2.43256e-010
0.324061		2.43169e-010
0.324233		2.44557e-010
0.324405		2.46081e-010
0.324576		2.455e-010
0.324748		2.41367e-010
0.32492		2.34695e-010
0.325091		2.26631e-010
0.325263		2.19421e-010
0.325434		2.14634e-010
0.325605		2.11863e-010
0.325776		2.13417e-010
0.325947		2.1812e-010
0.326118		2.22128e-010
0.326289		2.21842e-010
0.32646		2.18887e-010
0.326631		2.15943e-010
0.326801		2.14387e-010
0.326972		2.15019e-010
0.327142		2.1812e-010
0.327313		2.23439e-010
0.327483		2.28277e-010
0.327653		2.29279e-010
0.327823		2.29092e-010
0.327993		2.29817e-010
0.328163		2.31929e-010
0.328333		2.33712e-010
0.328503		2.32409e-010
0.328672		2.29889e-010
0.328842		2.28403e-010
0.329011		2.24142e-010
0.329181		2.10019e-010
0.32935		1.92953e-010
0.329519		1.84939e-010
0.329688		1.83084e-010
0.329857		1.86334e-010
0.330026		1.9478e-010
0.330195		2.05661e-010
0.330364		2.13584e-010
0.330532		2.15075e-010
0.330701		2.1314e-010
0.33087		2.09095e-010
0.331038		2.0512e-010
0.331206		2.02515e-010
0.331375		2.02175e-010
0.331543		2.02575e-010
0.331711		2.04575e-010
0.331879		2.10583e-010
0.332047		2.12699e-010
0.332215		2.13211e-010
0.332382		2.13262e-010
0.33255		2.13519e-010
0.332718		2.16414e-010
0.332885		2.21175e-010
0.333052		2.27176e-010
0.33322		2.33034e-010
0.333387		2.36398e-010
0.333554		2.37095e-010
0.333721		2.35484e-010
0.333888		2.33053e-010
0.334055		2.31154e-010
0.334222		2.30381e-010
0.334389		2.30667e-010
0.334555		2.33379e-010
0.334722		2.35771e-010
0.334888		2.33428e-010
0.335055		2.26448e-010
0.335221		2.18708e-010
0.335387		2.12745e-010
0.335554		2.09653e-010
0.33572		2.09382e-010
0.335886		2.10824e-010
0.336051		2.12315e-010
0.336217		2.11395e-010
0.336383		2.08256e-010
0.336549		2.03974e-010
0.336714		2.00746e-010
0.33688		2.00086e-010
0.337045		2.01154e-010
0.337211		2.02485e-010
0.337376		2.03039e-010
0.337541		2.02046e-010
0.337706		2.00257e-010
0.337871		1.97719e-010
0.338036		1.95398e-010
0.338201		1.95449e-010
0.338366		1.95874e-010
0.33853		1.99804e-010
0.338695		2.10328e-010
0.33886		2.23506e-010
0.339024		2.32816e-010
0.339188		2.36483e-010
0.339353		2.36747e-010
0.339517		2.3557e-010
0.339681		2.33693e-010
0.339845		2.30432e-010
0.340009		2.24794e-010
0.340173		2.16917e-010
0.340337		2.07965e-010
0.3405		2.00039e-010
0.340664		1.93873e-010
0.340828		1.89901e-010
0.340991		1.87691e-010
0.341155		1.82012e-010
0.341318		1.71561e-010
0.341481		1.60627e-010
0.341644		1.78885e-010
0.341808		1.98531e-010
0.341971		2.06497e-010
0.342134		2.08408e-010
0.342296		2.09354e-010
0.342459		2.10261e-010
0.342622		2.1089e-010
0.342785		2.10797e-010
0.342947		2.1101e-010
0.34311		2.08311e-010
0.343272		2.0156e-010
0.343434		1.93313e-010
0.343597		1.87851e-010
0.343759		1.8615e-010
0.343921		1.88442e-010
0.344083		1.92573e-010
0.344245		1.91935e-010
0.344407		1.86623e-010
0.344569		1.79645e-010
0.34473		1.77772e-010
0.344892		1.77835e-010
0.345054		1.81813e-010
0.345215		1.85505e-010
0.345377		1.92196e-010
0.345538		1.96772e-010
0.345699		1.99622e-010
0.34586		2.00742e-010
0.346022		1.98913e-010
0.346183		1.98022e-010
0.346344		1.96836e-010
0.346505		1.98603e-010
0.346665		2.0049e-010
0.346826		2.04385e-010
0.346987		2.10757e-010
0.347147		2.18744e-010
0.347308		2.23719e-010
0.347468		2.24739e-010
0.347629		2.23774e-010
0.347789		2.22537e-010
0.347949		2.21819e-010
0.348109		2.21613e-010
0.34827		2.21336e-010
0.34843		2.20385e-010
0.34859		2.1842e-010
0.348749		2.15069e-010
0.348909		2.10904e-010
0.349069		2.07224e-010
0.349229		2.04997e-010
0.349388		2.04692e-010
0.349548		2.05805e-010
0.349707		2.06759e-010
0.349866		2.05905e-010
0.350026		2.04341e-010
0.350185		2.02688e-010
0.350344		2.01948e-010
0.350503		2.02062e-010
0.350662		2.03486e-010
0.350821		2.08979e-010
0.35098		2.18516e-010
0.351139		2.2855e-010
0.351297		2.35866e-010
0.351456		2.39332e-010
0.351615		2.39615e-010
0.351773		2.38655e-010
0.351931		2.37962e-010
0.35209		2.37758e-010
0.352248		2.36973e-010
0.352406		2.3381e-010
0.352564		2.28035e-010
0.352722		2.19374e-010
0.352881		2.10877e-010
0.353038		2.04473e-010
0.353196		2.00746e-010
0.353354		1.99765e-010
0.353512		2.00916e-010
0.353669		2.03427e-010
0.353827		2.05934e-010
0.353984		2.06971e-010
0.354142		2.06632e-010
0.354299		2.052e-010
0.354457		2.0393e-010
0.354614		2.03885e-010
0.354771		2.05977e-010
0.354928		2.10797e-010
0.355085		2.18696e-010
0.355242		2.29165e-010
0.355399		2.41669e-010
0.355556		2.52097e-010
0.355712		2.57463e-010
0.355869		2.57901e-010
0.356026		2.55102e-010
0.356182		2.50363e-010
0.356339		2.44557e-010
0.356495		2.38563e-010
0.356651		2.32767e-010
0.356808		2.27549e-010
0.356964		2.23327e-010
0.35712		2.20955e-010
0.357276		2.20432e-010
0.357432		2.22071e-010
0.357588		2.25593e-010
0.357744		2.29827e-010
0.357899		2.32677e-010
0.358055		2.33722e-010
0.358211		2.32608e-010
0.358366		2.30493e-010
0.358522		2.28968e-010
0.358677		2.29186e-010
0.358833		2.31739e-010
0.358988		2.36113e-010
0.359143		2.41082e-010
0.359298		2.43091e-010
0.359454		2.4255e-010
0.359609		2.38921e-010
0.359764		2.34317e-010
0.359918		2.30401e-010
0.360073		2.27961e-010
0.360228		2.2634e-010
0.360383		2.24075e-010
0.360537		2.20057e-010
0.360692		2.13519e-010
0.360846		2.06928e-010
0.361001		2.02372e-010
0.361155		1.98794e-010
0.36131		1.97053e-010
0.361464		1.94223e-010
0.361618		1.8663e-010
0.361772		1.71527e-010
0.361926		1.76278e-010
0.36208		1.94519e-010
0.362234		2.09948e-010
0.362388		2.1585e-010
0.362542		2.19291e-010
0.362695		2.19587e-010
0.362849		2.19687e-010
0.363003		2.17957e-010
0.363156		2.19946e-010
0.36331		2.21013e-010
0.363463		2.14937e-010
0.363616		2.05855e-010
0.36377		1.99143e-010
0.363923		1.97102e-010
0.364076		1.99459e-010
0.364229		2.03382e-010
0.364382		2.07749e-010
0.364535		2.10382e-010
0.364688		2.1103e-010
0.364841		2.09988e-010
0.364993		2.08242e-010
0.365146		2.08204e-010
0.365299		2.0915e-010
0.365451		2.1268e-010
0.365604		2.17454e-010
0.365756		2.2035e-010
0.365909		2.20327e-010
0.366061		2.17588e-010
0.366213		2.14222e-010
0.366365		2.1107e-010
0.366517		2.08587e-010
0.366669		2.07175e-010
0.366821		2.08739e-010
0.366973		2.13159e-010
0.367125		2.16166e-010
0.367277		2.13891e-010
0.367429		2.07434e-010
0.36758		2.03389e-010
0.367732		2.03293e-010
0.367884		2.04165e-010
0.368035		2.06305e-010
0.368186		2.07784e-010
0.368338		2.08615e-010
0.368489		2.07937e-010
0.36864		2.05316e-010
0.368792		2.01483e-010
0.368943		1.9805e-010
0.369094		1.96355e-010
0.369245		1.96717e-010
0.369396		1.99671e-010
0.369547		2.0475e-010
0.369697		2.10864e-010
0.369848		2.17003e-010
0.369999		2.21152e-010
0.370149		2.22775e-010
0.3703		2.22639e-010
0.37045		2.22367e-010
0.370601		2.22002e-010
0.370751		2.22298e-010
0.370902		2.20478e-010
0.371052		2.17782e-010
0.371202		2.13558e-010
0.371352		2.0889e-010
0.371502		2.05287e-010
0.371652		2.03605e-010
0.371802		2.03944e-010
0.371952		2.05891e-010
0.372102		2.08436e-010
0.372252		2.10153e-010
0.372401		2.09626e-010
0.372551		2.07238e-010
0.372701		2.04062e-010
0.37285		2.0143e-010
0.373		2.00622e-010
0.373149		2.01123e-010
0.373298		2.02957e-010
0.373448		2.03878e-010
0.373597		2.04165e-010
0.373746		2.0247e-010
0.373895		1.99016e-010
0.374044		1.95574e-010
0.374193		1.93812e-010
0.374342		1.95783e-010
0.374491		2.0277e-010
0.37464		2.13865e-010
0.374789		2.25691e-010
0.374937		2.35407e-010
0.375086		2.4085e-010
0.375234		2.42242e-010
0.375383		2.41536e-010
0.375531		2.40626e-010
0.37568		2.40392e-010
0.375828		2.40383e-010
0.375976		2.39186e-010
0.376125		2.35455e-010
0.376273		2.28351e-010
0.376421		2.19397e-010
0.376569		2.11077e-010
0.376717		2.06319e-010
0.376865		2.06084e-010
0.377013		2.11712e-010
0.377161		2.22036e-010
0.377308		2.33526e-010
0.377456		2.41198e-010
0.377604		2.42794e-010
0.377751		2.40239e-010
0.377899		2.36879e-010
0.378046		2.35033e-010
0.378194		2.35618e-010
0.378341		2.38452e-010
0.378488		2.42242e-010
0.378636		2.45694e-010
0.378783		2.47437e-010
0.37893		2.44369e-010
0.379077		2.38184e-010
0.379224		2.32469e-010
0.379371		2.29186e-010
0.379518		2.28696e-010
0.379665		2.2959e-010
0.379812		2.29155e-010
0.379958		2.24463e-010
0.380105		2.16228e-010
0.380252		2.07881e-010
0.380398		2.00599e-010
0.380545		1.97354e-010
0.380691		1.98323e-010
0.380837		2.0247e-010
0.380984		2.07825e-010
0.38113		2.13146e-010
0.381276		2.15383e-010
0.381423		2.13801e-010
0.381569		2.09436e-010
0.381715		2.04757e-010
0.381861		2.01811e-010
0.382007		2.00838e-010
0.382152		2.01849e-010
0.382298		2.01887e-010
0.382444		1.98162e-010
0.38259		1.90106e-010
0.382736		1.80634e-010
0.382881		1.7278e-010
0.383027		1.72088e-010
0.383172		1.76729e-010
0.383318		1.87331e-010
0.383463		2.00815e-010
0.383608		2.14861e-010
0.383754		2.25582e-010
0.383899		2.30412e-010
0.384044		2.30992e-010
0.384189		2.29765e-010
0.384334		2.28811e-010
0.384479		2.29082e-010
0.384624		2.30412e-010
0.384769		2.31306e-010
0.384914		2.29806e-010
0.385059		2.24926e-010
0.385203		2.1704e-010
0.385348		2.07462e-010
0.385493		1.9923e-010
0.385637		1.9549e-010
0.385782		1.96123e-010
0.385926		1.98913e-010
0.386071		2.03084e-010
0.386215		2.07083e-010
0.386359		2.09667e-010
0.386504		2.09272e-010
0.386648		2.08173e-010
0.386792		2.08034e-010
0.386936		2.09992e-010
0.38708		2.14451e-010
0.387224		2.21624e-010
0.387368		2.31053e-010
0.387512		2.43767e-010
0.387656		2.60344e-010
0.387799		2.81988e-010
0.387943		3.10526e-010
0.388087		3.43856e-010
0.38823		3.85592e-010
0.388374		4.32209e-010
0.388517		4.70239e-010
0.388661		4.87006e-010
0.388804		4.83249e-010
0.388947		4.68804e-010
0.389091		4.5274e-010
0.389234		4.43403e-010
0.389377		4.47861e-010
0.38952		4.67987e-010
0.389663		4.92241e-010
0.389806		5.10403e-010
0.389949		5.31567e-010
0.390092		5.57215e-010
0.390235		5.86821e-010
0.390378		6.05462e-010
0.390521		6.15766e-010
0.390663		6.22364e-010
0.390806		6.16934e-010
0.390949		5.92563e-010
0.391091		5.68699e-010
0.391234		5.68173e-010
0.391376		5.85772e-010
0.391519		6.05032e-010
0.391661		6.21032e-010
0.391803		6.34491e-010
0.391945		6.49636e-010
0.392088		6.68013e-010
0.39223		6.87443e-010
0.392372		7.08824e-010
0.392514		7.2671e-010
0.392656		7.40788e-010
0.392798		7.4779e-010
0.39294		7.49636e-010
0.393082		7.4925e-010
0.393223		7.47551e-010
0.393365		7.42779e-010
0.393507		7.31643e-010
0.393648		7.14966e-010
0.39379		7.08535e-010
0.393931		7.24979e-010
0.394073		7.49102e-010
0.394214		7.72456e-010
0.394356		7.9143e-010
0.394497		8.07757e-010
0.394638		8.21758e-010
0.39478		8.35249e-010
0.394921		8.47314e-010
0.395062		8.56867e-010
0.395203		8.60164e-010
0.395344		8.57502e-010
0.395485		8.50359e-010
0.395626		8.38362e-010
0.395767		8.2277e-010
0.395908		8.12762e-010
0.396048		8.13946e-010
0.396189		8.19293e-010
0.39633		8.34261e-010
0.39647		8.59242e-010
0.396611		8.91719e-010
0.396751		9.23774e-010
0.396892		9.4864e-010
0.397032		9.62409e-010
0.397173		9.64337e-010
0.397313		9.57056e-010
0.397453		9.44548e-010
0.397593		9.31536e-010
0.397734		9.19773e-010
0.397874		9.09155e-010
0.398014		9.00403e-010
0.398154		8.95329e-010
0.398294		8.94458e-010
0.398434		9.00043e-010
0.398574		9.12381e-010
0.398713		9.30625e-010
0.398853		9.53261e-010
0.398993		9.78318e-010
0.399133		1.00227e-009
0.399272		1.02255e-009
0.399412		1.03712e-009
0.399551		1.04463e-009
0.399691		1.04475e-009
0.39983		1.03793e-009
0.39997		1.02539e-009
0.400109		1.00901e-009
0.400248		9.91121e-010
0.400387		9.74849e-010
0.400527		9.64649e-010
0.400666		9.63506e-010
0.400805		9.7236e-010
0.400944		9.88458e-010
0.401083		1.00912e-009
0.401222		1.03075e-009
0.401361		1.05164e-009
0.4015		1.07085e-009
0.401638		1.08717e-009
0.401777		1.09876e-009
0.401916		1.10486e-009
0.402055		1.10503e-009
0.402193		1.09961e-009
0.402332		1.08899e-009
0.40247		1.07482e-009
0.402609		1.05982e-009
0.402747		1.048e-009
0.402886		1.04357e-009
0.403024		1.049e-009
0.403162		1.06338e-009
0.4033		1.08235e-009
0.403439		1.10147e-009
0.403577		1.11665e-009
0.403715		1.12666e-009
0.403853		1.13109e-009
0.403991		1.13166e-009
0.404129		1.13073e-009
0.404267		1.13035e-009
0.404405		1.13112e-009
0.404542		1.13199e-009
0.40468		1.13216e-009
0.404818		1.13128e-009
0.404956		1.13027e-009
0.405093		1.13037e-009
0.405231		1.13392e-009
0.405368		1.14206e-009
0.405506		1.15437e-009
0.405643		1.16855e-009
0.405781		1.18144e-009
0.405918		1.19043e-009
0.406055		1.1936e-009
0.406193		1.1901e-009
0.40633		1.18158e-009
0.406467		1.17121e-009
0.406604		1.16266e-009
0.406741		1.15783e-009
0.406878		1.15723e-009
0.407015		1.1611e-009
0.407152		1.169e-009
0.407289		1.18024e-009
0.407426		1.19399e-009
0.407562		1.20785e-009
0.407699		1.22297e-009
0.407836		1.23583e-009
0.407973		1.24608e-009
0.408109		1.25223e-009
0.408246		1.25317e-009
0.408382		1.25476e-009
0.408519		1.24571e-009
0.408655		1.23239e-009

